Federated Learning for Non-IID Data via Client Variance Reduction and Adaptive Server Update

Federated learning (FL) is an emerging technique used to collaboratively train a global machine learning model while keeping the data localized on the user devices. The main obstacle to FL's practical implementation is the Non-Independent and Identical (Non-IID) data distribution across users, which slows convergence and degrades performance. To tackle this fundamental issue, we propose a method (ComFed) that enhances the whole training process on both the client and server sides. The key idea of ComFed is to simultaneously utilize client-variance reduction techniques to facilitate server aggregation and global adaptive update techniques to accelerate learning. Our experiments on the Cifar-10 classification task show that ComFed can improve state-of-the-art algorithms dedicated to Non-IID data.

==> Cifar10.dat <==
rounds	sgdavg	sgdadam	sgdadagrad	sgdyogi	novaavg	novaadam	novaadagrad	novayogi	proxavg	proxadam	proxadagrad	proxyogi	scafavg	scafadam	scafadagrad	scafyogi
100	0.331333333	0.351666667	0.4162	0.439066667	0.2452	0.246133333	0.261366667	0.2465	0.3478	0.3711	0.409033333	0.440266667	0.311033333	0.3555	0.409866667	0.431733333
200	0.438466667	0.4383	0.468366667	0.521866667	0.312133333	0.351233333	0.325933333	0.297133333	0.411275	0.434133333	0.463466667	0.5401	0.392233333	0.4246	0.468666667	0.512566667
300	0.493333333	0.464733333	0.4996	0.5692	0.381533333	0.403133333	0.387166667	0.345866667	0.482425	0.471866667	0.4921	0.5929	0.460233333	0.446	0.498666667	0.5798
400	0.555533333	0.492633333	0.529	0.616233333	0.433233333	0.447366667	0.4194	0.391	0.53775	0.490266667	0.52	0.622866667	0.489333333	0.482066667	0.524466667	0.6056
500	0.590633333	0.518466667	0.544166667	0.638833333	0.472433333	0.489	0.472366667	0.4262	0.56985	0.5221	0.5438	0.645266667	0.5476	0.509933333	0.545733333	0.635066667
600	0.615833333	0.531033333	0.5616	0.666133333	0.5072	0.526	0.498766667	0.441466667	0.6193	0.5398	0.556366667	0.675966667	0.570033333	0.5276	0.5592	0.658566667
700	0.649066667	0.541033333	0.572366667	0.683366667	0.528733333	0.572833333	0.514133333	0.472333333	0.64295	0.561333333	0.571066667	0.687966667	0.5956	0.554	0.571833333	0.6712
800	0.672033333	0.550933333	0.582033333	0.695666667	0.5426	0.5787	0.5513	0.490233333	0.659625	0.571366667	0.583866667	0.703966667	0.614333333	0.572466667	0.5804	0.6822
900	0.6757	0.5637	0.595633333	0.707233333	0.571533333	0.603733333	0.570333333	0.5227	0.6726	0.586966667	0.592933333	0.715866667	0.641633333	0.5905	0.584266667	0.691833333
1000	0.702366667	0.5719	0.6012	0.711233333	0.598666667	0.625566667	0.5873	0.559333333	0.688025	0.604	0.5997	0.7231	0.655633333	0.601433333	0.596033333	0.703566667
1100	0.7068	0.5795	0.608166667	0.724433333	0.625	0.647666667	0.606033333	0.584433333	0.70215	0.612333333	0.608733333	0.724033333	0.667066667	0.611666667	0.6015	0.711233333
1200	0.720866667	0.586366667	0.6164	0.729466667	0.630333333	0.657866667	0.627133333	0.598233333	0.716725	0.619666667	0.6151	0.732833333	0.6787	0.618066667	0.605633333	0.715033333
1300	0.724333333	0.591833333	0.6182	0.7303	0.654633333	0.683933333	0.656633333	0.622533333	0.7226	0.628066667	0.620233333	0.739966667	0.688266667	0.631033333	0.609	0.720933333
1400	0.731066667	0.599466667	0.624666667	0.734433333	0.670766667	0.689	0.668366667	0.6391	0.726	0.632966667	0.625766667	0.7411	0.693466667	0.633166667	0.614833333	0.726566667
1500	0.733766667	0.601866667	0.627233333	0.736133333	0.6793	0.7057	0.6771	0.6556	0.728475	0.642466667	0.629666667	0.7448	0.701966667	0.653333333	0.6196	0.727
1600	0.738066667	0.6074	0.632566667	0.738166667	0.695833333	0.708033333	0.687333333	0.663933333	0.735325	0.642466667	0.636266667	0.745266667	0.704433333	0.661666667	0.622733333	0.733366667
1700	0.744766667	0.612433333	0.638566667	0.741733333	0.7022	0.7167	0.704966667	0.682266667	0.73805	0.651233333	0.639466667	0.749133333	0.710266667	0.662166667	0.627866667	0.7368
1800	0.7494	0.616766667	0.640766667	0.743366667	0.711733333	0.721166667	0.714666667	0.6886	0.74235	0.656666667	0.643566667	0.751066667	0.715833333	0.666833333	0.632966667	0.7368
1900	0.752366667	0.617333333	0.646	0.743766667	0.723566667	0.730866667	0.721133333	0.701133333	0.74785	0.6637	0.650466667	0.751533333	0.719033333	0.673933333	0.634966667	0.740566667
2000	0.754433333	0.625333333	0.651133333	0.746766667	0.723566667	0.735133333	0.724233333	0.707066667	0.75055	0.666266667	0.652033333	0.758566667	0.721066667	0.677433333	0.642133333	0.743266667

==> cifar10.dat <==
rounds	sgdavg	sgdadam	sgdadagrad	sgdyogi	novaavg	novaadam	novaadagrad	novayogi	proxavg	proxadam	proxadagrad	proxyogi	scafavg	scafadam	scafadagrad	scafyogi
100	0.331333333	0.351666667	0.4162	0.439066667	0.2452	0.246133333	0.261366667	0.2465	0.3478	0.3711	0.409033333	0.440266667	0.311033333	0.3555	0.409866667	0.431733333
200	0.438466667	0.4383	0.468366667	0.521866667	0.312133333	0.351233333	0.325933333	0.297133333	0.411275	0.434133333	0.463466667	0.5401	0.392233333	0.4246	0.468666667	0.512566667
300	0.493333333	0.464733333	0.4996	0.5692	0.381533333	0.403133333	0.387166667	0.345866667	0.482425	0.471866667	0.4921	0.5929	0.460233333	0.446	0.498666667	0.5798
400	0.555533333	0.492633333	0.529	0.616233333	0.433233333	0.447366667	0.4194	0.391	0.53775	0.490266667	0.52	0.622866667	0.489333333	0.482066667	0.524466667	0.6056
500	0.590633333	0.518466667	0.544166667	0.638833333	0.472433333	0.489	0.472366667	0.4262	0.56985	0.5221	0.5438	0.645266667	0.5476	0.509933333	0.545733333	0.635066667
600	0.615833333	0.531033333	0.5616	0.666133333	0.5072	0.526	0.498766667	0.441466667	0.6193	0.5398	0.556366667	0.675966667	0.570033333	0.5276	0.5592	0.658566667
700	0.649066667	0.541033333	0.572366667	0.683366667	0.528733333	0.572833333	0.514133333	0.472333333	0.64295	0.561333333	0.571066667	0.687966667	0.5956	0.554	0.571833333	0.6712
800	0.672033333	0.550933333	0.582033333	0.695666667	0.5426	0.5787	0.5513	0.490233333	0.659625	0.571366667	0.583866667	0.703966667	0.614333333	0.572466667	0.5804	0.6822
900	0.6757	0.5637	0.595633333	0.707233333	0.571533333	0.603733333	0.570333333	0.5227	0.6726	0.586966667	0.592933333	0.715866667	0.641633333	0.5905	0.584266667	0.691833333
1000	0.702366667	0.5719	0.6012	0.711233333	0.598666667	0.625566667	0.5873	0.559333333	0.688025	0.604	0.5997	0.7231	0.655633333	0.601433333	0.596033333	0.703566667
1100	0.7068	0.5795	0.608166667	0.724433333	0.625	0.647666667	0.606033333	0.584433333	0.70215	0.612333333	0.608733333	0.724033333	0.667066667	0.611666667	0.6015	0.711233333
1200	0.720866667	0.586366667	0.6164	0.729466667	0.630333333	0.657866667	0.627133333	0.598233333	0.716725	0.619666667	0.6151	0.732833333	0.6787	0.618066667	0.605633333	0.715033333
1300	0.724333333	0.591833333	0.6182	0.7303	0.654633333	0.683933333	0.656633333	0.622533333	0.7226	0.628066667	0.620233333	0.739966667	0.688266667	0.631033333	0.609	0.720933333
1400	0.731066667	0.599466667	0.624666667	0.734433333	0.670766667	0.689	0.668366667	0.6391	0.726	0.632966667	0.625766667	0.7411	0.693466667	0.633166667	0.614833333	0.726566667
1500	0.733766667	0.601866667	0.627233333	0.736133333	0.6793	0.7057	0.6771	0.6556	0.728475	0.642466667	0.629666667	0.7448	0.701966667	0.653333333	0.6196	0.727
1600	0.738066667	0.6074	0.632566667	0.738166667	0.695833333	0.708033333	0.687333333	0.663933333	0.735325	0.642466667	0.636266667	0.745266667	0.704433333	0.661666667	0.622733333	0.733366667
1700	0.744766667	0.612433333	0.638566667	0.741733333	0.7022	0.7167	0.704966667	0.682266667	0.73805	0.651233333	0.639466667	0.749133333	0.710266667	0.662166667	0.627866667	0.7368
1800	0.7494	0.616766667	0.640766667	0.743366667	0.711733333	0.721166667	0.714666667	0.6886	0.74235	0.656666667	0.643566667	0.751066667	0.715833333	0.666833333	0.632966667	0.7368
1900	0.752366667	0.617333333	0.646	0.743766667	0.723566667	0.730866667	0.721133333	0.701133333	0.74785	0.6637	0.650466667	0.751533333	0.719033333	0.673933333	0.634966667	0.740566667
2000	0.754433333	0.625333333	0.651133333	0.746766667	0.723566667	0.735133333	0.724233333	0.707066667	0.75055	0.666266667	0.652033333	0.758566667	0.721066667	0.677433333	0.642133333	0.743266667
